CFTs with Large Gap from Barnes-Wall Lattice Orbifolds

We investigate orbifolds of lattice conformal field theories with the goal of constructing theories with large gap. We consider Barnes-Wall lattices, which are a family of lattices with no short vectors, and orbifold by an extraspecial 2-group of lattice automorphisms. To construct the orbifold CFT, we investigate the orbifold vertex operator algebra and its twisted modules. To obtain a holomorphic CFT, a certain anomaly 3-cocycle $\omega$ needs to vanish; based on evidence we provide, we conjecture that it indeed does. Granting this conjecture, we construct a holomorphic CFT of central charge 128 with gap 4.

==> BWOrbifoldsMagma.txt <==
// This is the MAGMA code that was used to do various computations for Jeremy Roberts' dissertation
// This code is split up into four sections:
//1. Miscellaneous matrix operations
//2. Code involving E(m), BRW(m), and C(m)
//3. Code involving the constructions of BBW_{2^m} and BW_{2^m}, including generator matrices and gram matrices
//4. Code involving the twisted group algebra and its various functions, this includes the unimodular representation of E(m)
//5. Code involving quadratic forms and the procedure of writing them in a standardized form
//6. Code involving the defect representation for -id
//7. Code involving the defect representation for other conjugacy classes

// Section 1: Miscellaneous matrix operations

proj2:=function(h); // The matrix that projects onto the right half of a matrix
return VerticalJoin(ZeroMatrix(FiniteField(2),Nrows(h) div 2,Nrows(h) div 2),IdentityMatrix(FiniteField(2),Nrows(h) div 2));
end function;

ZOT:=function(M); // Returns the locations of zeros, ones, and twos in a matrix.
Zero:=[];
One:=[];
Two:=[];
for i:=1 to NumberOfRows(M) do
z0:=0;
z1:=0;
z2:=0;
if z0 eq 0 and M[i][i] eq 0 then
z0:=1;
Zero:=Append(Zero,i);
end if;
if z1 eq 0 and M[i][i] eq 1 then
z1:=1;
One:=Append(One,i);
end if;
if z2 eq 0 and M[i][i] eq 2 then
z2:=1;
Two:=Append(Two,i);
end if;
end for;
return Zero,One,Two;
end function;

Insertc:=function(c); // This inserts a vector into Z_2^{2m} by filling the first m entries with zeros
return HorizontalJoin(Matrix(Zero(VectorSpace(FiniteField(2),Degree(c)))),Matrix(c));
end function;


HasOnes:=function(R); //Checks to see if a matrix has ones
for i:=1 to Ncols(R) do
if(R[1,i] eq 1) then
return true;
end if;
end for;
return false;
end function;

GetOnes:=function(M); //Lists the location of all 1s in a matrix, with the convention that row and column indices start at zero
S:="";
for i:=1 to NumberOfRows(M) do
if HasOnes(Matrix(M[i])) then
for j:=1 to NumberOfColumns(M) do
if M[i,j] eq 1 then
S*:="["*IntegerToString(i-1)*","*IntegerToString(j-1)*"]";
end if;
end for;
S*:="\n";
end if;
end for;
return S;
end function;

TopLeft:=function(M); //Returns the top-left submatrix of a block matrix, but padded with zeros so that it has the same dimensions as before, it takes [A,B;C,D] to [A,0;0,0]
n:=NumberOfRows(M);
Z:=ZeroMatrix(Integers(),n);
for i:=1 to n do
for j:=1 to n do
if i le (n div 2) and j le (n div 2) then
Z[i][j]:=M[i][j];
end if;
end for;
end for;
return Z;
end function;

TopRight:=function(M); //Returns the top-right submatrix of a block matrix, but padded with zeros so that it has the same dimensions as before, it takes [A,B;C,D] to [0,B;0,0]
n:=NumberOfRows(M);
Z:=ZeroMatrix(Integers(),n);
for i:=1 to n do
for j:=1 to n do
if i le (n div 2) and j gt (n div 2) then
Z[i][j]:=M[i][j];
end if;
end for;
end for;
return Z;
end function;

BottomLeft:=function(M); //Returns the bottom left submatrix of a block matrix, but padded with zeros so that it has the same dimensions as before, it takes [A,B;C,D] to [0,0;C,0]
n:=NumberOfRows(M);
Z:=ZeroMatrix(Integers(),n);
for i:=1 to n do
for j:=1 to n do
if i gt (n div 2) and j le (n div 2) then
Z[i][j]:=M[i][j];
end if;
end for;
end for;
return Z;
end function;

BottomRight:=function(M); //Returns the bottom right submatrix of a block matrix, but padded with zeros so that it has the same dimensions as before, it takes [A,B;C,D] to [0,0;0,D]
n:=NumberOfRows(M);
Z:=ZeroMatrix(Integers(),n);
for i:=1 to n do
for j:=1 to n do
if i gt (n div 2) and j gt (n div 2) then
Z[i][j]:=M[i][j];
end if;
end for;
end for;
return Z;
end function;

AbsMatrix:=function(M); //Returns the same matrix but with the absolute values of all entries
A:=M;
for i:=1 to NumberOfRows(M) do
for j:=1 to NumberOfColumns(M) do
A[i,j]:=AbsoluteValue(M[i,j]);
end for;
end for;
return A;
end function;

LowerTriangularize:=function(M); //Lower triangularizes a matrix
for i:=1 to NumberOfRows(M) do
for j:=1 to NumberOfRows(M) do
if i le j then
M[i,j]:=0;
end if;
end for;
end for;
return M;
end function;

LeftHalf:=function(M); //This computes the left half of a matrix
n:=Integers() ! (NumberOfColumns(M)/2);
return Submatrix(M, 1, 1, NumberOfRows(M), n);
end function;

RightHalf:=function(M); //This computes the right half of a matrix
n:=Integers() ! NumberOfColumns(M);
m:=Integers() ! NumberOfRows(M);
return Submatrix(M, 1, n div 2 + 1, m, n - (n div 2));
end function;


// Section 2: Code involving E(m), BRW(m), and C(m)
sig1:=function(m,n); //This returns the generators of E(m) with sigma_1 in its nth slot
if (m lt n) then //This prevents runtime errors
return "m cannot be less than n";
end if;
Q<w>:=QuadraticField(2); //Initialize Quadratic Field we are working in
M:=Matrix(Q,[[0,1],[1,0]]); //Initialize sigma_1
I:=Matrix(Q,[[1,0],[0,1]]); //Initialize the identity matrix
if(n eq 1) then //If sigma_1 is to appear in the first slot
x:=M;
for i:=1 to m-1 do
x:=KroneckerProduct(x,I); //Kronecker product sigma_1 with m-1 identities
end for;
return x;
end if;
if(n eq m) then //If sigma_1 is to appear in the mth slot
x:=I; //start with just the identity
for i:=1 to m-2 do
x:=KroneckerProduct(x,I); //kronecker product I with itself m-2 times
end for;
x:=KroneckerProduct(x,M); //kronecker product this with sigma_1
return x;
end if;
x:=I;
for i:=1 to n-2 do //If n lies between 1 and m
x:=KroneckerProduct(I,x); //Set up the first kronecker product of the I's
end for;
x:=KroneckerProduct(x,M); //Kronecker product the I's with sigma_1
for i:=n to m-1 do
x:=KroneckerProduct(x,I); //Kronecker product the remainder of the I's
end for;
return x;
end function;

sig2:=function(m,n); //Identical to sig1, but returns the generator of E(m) with sigma_2 in its nth slot
if (m lt n) then
return "m cannot be less than n";
end if;
Q<w>:=QuadraticField(2);
M:=Matrix(Q,[[1,0],[0,-1]]);
I:=Matrix(Q,[[1,0],[0,1]]);
x:=M;
if(n eq 1) then
for i:=1 to m-1 do
x:=KroneckerProduct(x,I);
end for;
return x;
end if;
if(n eq m) then
x:=I;
for i:=1 to m-2 do
x:=KroneckerProduct(I,x);
end for;
x:=KroneckerProduct(x,M);
return x;
end if;
x:=I;
for i:=1 to n-2 do
x:=KroneckerProduct(I,x);
end for;
x:=KroneckerProduct(x,M);
for i:=n to m-1 do
x:=KroneckerProduct(x,I);
end for;
return x;
end function;





E:=function(m); //This will construct the matrix group E(m)
S1:=[]; //setting up the generators
S2:=[]; 
for i:=1 to m do
S1[i]:=sig1(m,i); //S1 are the generators with sigma_1 in them
S2[i]:=sig2(m,i); //S2 are the generatorss with sigma_2 in them
end for;
Q<w>:=QuadraticField(2);
return sub<GeneralLinearGroup(2^m,Q)|S1,S2>;
end function;


g1:=function(m); //This computes the generator corresponding to the first generator of GL(m,2)
Q<w>:=QuadraticField(2); //Initialize quadratic field
if (m eq 1) then //Base case where this generator acts trivially on R^2
return IdentityMatrix(Q,2);
end if;
g:=IdentityMatrix(Q,2^m); //Initialize matrix to return
for i:=1 to 2^(m-1) do //Iterate over the top-right block, making it zero
for j:=2^(m-1)+1 to 2^m do
g[i][j]:=0;
end for;
end for;
for i:=2^(m-1)+1 to 2^m do //Iterate over the bottom-left block, making it zero
for j:=1 to 2^(m-1) do
g[i][j]:=0;
end for;
end for;
for k:=1 to 2^(m-2) do //Iterate over the bottom-right block, making it have the correct form
g[2^(m-1)+1+2*(k-1)][2^(m-1)+1+2*(k-1)]:=0;
g[2^(m-1)+1+2*(k-1)+1][2^(m-1)+1+2*(k-1)]:=1;
g[2^(m-1)+1+2*(k-1)][2^(m-1)+1+2*(k-1)+1]:=1;
g[2^(m-1)+1+2*(k-1)+1][2^(m-1)+1+2*(k-1)+1]:=0;
end for;
return g; //Return the generator
end function;

g2:=function(m); // This computes the generator corresponding to the second generator of GL(m,2)
Q<w>:=QuadraticField(2); //Initialize the quadratic field
if (m eq 1) then //Base case where this generator acts trivially on R^2
return IdentityMatrix(Q,2);
end if;
g:=ZeroMatrix(Q,2^m); //Initialize matrix to return
p:=[1..2^m]; //Initialize permutation to use to compute the generator
for i:=1 to 2^(m-1) do //Creates the permutation on 2^m elements corresponding to the second generator of GL(m,2)'s action on R^(2^m), it is [1,3,5,...,2^(m-1),2,4,...,2^m]
p[i]:=2*i-1;
p[i+2^(m-1)]:=2*i;
end for;
return Transpose(PermutationMatrix(Q,p)); //Returns the corresponding matrix representation of this permutation
end function;

D:=function(m); //This computes the generator that is the diagonal matrix
Q<w>:=QuadraticField(2); //Initializes the quadratic field
if (m eq 1) then //The base case where this is just the identity matrix
return IdentityMatrix(Q,2);
end if;
d:=IdentityMatrix(Q,2^m); //Initializes the diagonal matrix as the identity
for i:=1 to Floor(2^m/4) do //Makes every 4th diagonal entry a -1
d[4*i][4*i]:=-1;
end for;
return d; //Returns the diagonal matrix
end function;


BRW:=function(m); //This creates the BRW group within GL(2^m,R)
Q<w>:=QuadraticField(2); //Initializes the quadratic field
if (m eq 1) then //Base case where BRW(1)=E(1)
return E(1);
end if;
h:=Matrix(Q,[[1/w,1/w],[1/w,-1/w]]); //Initializes the matrix h
for i:=1 to m-1 do //Creates the Kronecker product of h with I m-1 times
h:=KroneckerProduct(IdentityMatrix(Q,2),h);
end for;
S1:=[]; //setting up the generators
S2:=[]; 
for i:=1 to m do
S1[i]:=sig1(m,i); //S1 are the generators with sigma_1 in them
S2[i]:=sig2(m,i); //S2 are the generators with sigma_2 in them
end for;
return sub<GeneralLinearGroup(2^m,Q)|S1,S2,g1(m),g2(m),D(m),h*g1(m)*h^-1,h*g2(m)*h^-1, h*D(m)*h^-1>; //returns the BRW group
end function;

CG:=function(m); //This creates the Clifford group within GL(2^m,R)
Q<w>:=QuadraticField(2); //Initialize quadratic field
if (m eq 1) then //Base case where C(1) just adds h to E(1)=BRW(1)
return sub<GeneralLinearGroup(2,Q)|sig1(1,1),sig2(1,1), Matrix(Q,[[1/w,1/w],[1/w,-1/w]])>;
end if;
h:=Matrix(Q,[[1/w,1/w],[1/w,-1/w]]); //Initialize h
for i:=1 to m-1 do //Take the Kronecker product of h with I m-1 times
h:=KroneckerProduct(IdentityMatrix(Q,2),h);
end for;
S1:=[]; //setting up the generators
S2:=[]; 
for i:=1 to m do
S1[i]:=sig1(m,i); //S1 are the generators with sigma_1 in them
S2[i]:=sig2(m,i); //S2 are the generators with sigma_2 in them
end for;
return sub<GeneralLinearGroup(2^m,Q)|S1,S2,g1(m),g2(m),D(m),h>; //Returns the Clifford Group within GL(2^m,R)
end function;


//Section 3: Code involving the constructions of BBW_{2^m} and BW_{2^m}

balanced:=function(m); // This creates the generating matrix for the Balanced BW lattice BBW_{2^m}
Q<w>:=QuadraticField(2);
M:=Matrix([[w,0],[1,1]]);
T:=M;
for i:=1 to m-1 do// This performs the tensor product m times.
T:=TensorProduct(T,M);
end for;
return T;
end function;

Nebegen:=function(m); //This gives the rational part of Balanced BW lattice BBW_{2^m}, which is isometric to the BW lattice BW_{2^m}
Q<w>:=QuadraticField(2);
T:=balanced(m);
B:=T;
for i:=1 to 2^m do
for j:=1 to 2^m do
if Eltseq(T[i,j])[2] ne 0 then // Gets the sqrt(2) part.
B[i,j]:=w * Eltseq(T[i,j])[2] * w; //Multiplies the sqrt(2) part by sqrt(2) to make it rational
end if; 
end for;
end for;
B:=ChangeRing(B, Integers()); // Returns the matrix as a matrix with integer entries
return B;
end function;

Nebegram:=function(m); //This is the Gram matrix using Nebe's construction
G:=Nebegen(m);
G:=G*Transpose(G);
return G;
end function;

Griessgen:=function(m); // This is the generating matrix of Griess' construction of the BW lattice
Q<w>:=QuadraticField(2);
g:=Nebegen(m);
g:=ChangeRing(g,QuadraticField(2));
if IsEven(m) then
c:=w ^ (-m div 2);
end if;
if IsOdd(m) then
c:=w ^ ((-m-1) div 2);
end if;
for i:=1 to 2^m do
for j:=1 to 2^m do
g[i,j]:=c * g[i,j];
end for;
end for;
return g;
end function;

Griessgram:=function(m); //This one calculates the Gram matrix using the results of the previous function
curlym:=Griessgen(m);
curlym:=curlym*Transpose(curlym);
curlym:=ChangeRing(curlym,Integers());
return curlym;
end function;


//Section 4: Code involving the twisted group algebra and its various functions, along with the unimodular representation of E(m)

halfgram:=function(m); //This returns the half-Gram matrix
if (m eq 1) then // The half-Gram matrix is not well-defined for m=1
return Griessgram(1);
end if;
g:=Griessgram(m);
for i:=1 to 2^m do
for j:=1 to 2^m do
if (i lt j) then // sets all entries below the diagonal to zero
g[i,j]:=0;
end if;
if (i eq j) then // divides the diagonal by 2
g[i,j]:=g[i,j]/2;
end if;
end for;
end for;
return g;
end function;

halfgramMod2:=function(m); // Returns the half-Gram matrix, but with its entries modulo two
g:=halfgram(m);
for i:=1 to 2^m do
for j:=1 to 2^m do
g[i,j]:=g[i,j] mod 2;
end for;
end for;
return g;
end function;

epsilon:=function(v,w); //This is two-cocycle epsilon
g:=halfgram(Integers()!Log(2,Ncols(v)));
return (v*g*Transpose(w))[1,1];
end function;


UnimodRepGens:=function(m); //This returns the generators of E(m) but wrt a basis of Griess' BW_{2^m}
R:=[];
B:=Griessgen(m);
for i:=1 to 2*m by 2 do
R[i]:=ChangeRing(B*sig1(m,(i+1) div 2)*B^-1,Integers());
R[i+1]:=ChangeRing(B*sig2(m,(i+1) div 2)*B^-1,Integers());
end for;
return R;
end function;

UnimodRepGensMod2:=function(m); //These are the matrices of the generators of the unimodular representation of E(m) reduced modulo 2
R:=[];
B:=Griessgen(m);
for i:=1 to 2*m by 2 do
R[i]:=ChangeRing(B*sig1(m,(i+1) div 2)*B^-1,FiniteField(2));
R[i+1]:=ChangeRing(B*sig2(m,(i+1) div 2)*B^-1,FiniteField(2));
end for;
return R;
end function;

MatOfgEpsilon:=function(g); // This returns matrix in the numerator of epsilon_g which is epsilon(vg,wg)
M:=halfgram(Integers()!Log(2,Ncols(g)));
T:=g*M*Transpose(g);
return T;
end function;

MatOfEpsilonSub:=function(g); // This returns the matrix of epsilon_g, which is the lower-triangularization of epsilon(vg,wg)/epsilon(v,w)
T:=halfgram(Integers()!Log(2,Ncols(g)));
S:=MatOfgEpsilon(g);
R:=T-S;
for j:=1 to Nrows(g) do // lower-triangularizes epsilon(vg,wg)/epsilon(v,w)
for i:=1 to j do
R[i,j]:=0;
end for;
end for;
return R;
end function;


uSub:=function(g,v); //returns u_g(v)
return (Matrix(v)*MatOfEpsilonSub(g)*Transpose(Matrix(v)))[1,1];
end function;

HasEvenEntries:=function(M); //Checks if a matrix has all even entries
for i:=1 to Nrows(M) do
for j:=1 to Ncols(M) do
if M[i,j] mod 2 eq 1 then
return false;
end if;
end for;
end for;
return true;
end function;

BasisForN:=function(m); //This returns a symplectic basis for N
W:=SymplecticSpace(ChangeRing(Griessgram(m),FiniteField(2)));
L:=IdentityMatrix(FiniteField(2),2^m);
for i:=1 to 2^(m-1) do
L[i]:=WittDecomposition(W)[2].i;
L[i+2^(m-1)]:=WittDecomposition(W)[3].i;
end for;
return L;
end function;


TwoCocycleForN:=function(m); //This is the two-cocycle for rho
B:=BasisForN(m);
G:=B*ChangeRing(Griessgram(m),FiniteField(2))*Transpose(B);
for i:=1 to 2^(m-1) do
G[2^(m-1)+i,i]:=0;
end for;
return G;
end function;


TwoCocycleForNOfa:=function(a); //This is the two-cocycle for rho_a i.e., Deltah
m:=Integers()! Log(2,Nrows(a));
B:=BasisForN(m);
G:=TwoCocycleForN(m);
return (B*a*B^-1)*G*Transpose(B*a*B^-1);
end function;

DeltaHHalf:=function(g); //This is the matrix of the two-coboundary
z:=Transpose(LowerTriangularize(TwoCocycleForN(Integers() ! Log(2,Nrows(g)))+TwoCocycleForNOfa(g)));
return z;
end function;


CheckOrder:=function(g); //Checks that epsilon_g+g epsilon_g g^T is zero modulo two
return HasEvenEntries(MatOfEpsilonSub(g)+g*MatOfEpsilonSub(g)*Transpose(g));
end function;

CheckOrders:=function(m); //Checks that the lifted generators of E(m) have the same order
X:=UnimodRepGens(m);
for i:=1 to 2*m do
if CheckOrder(X[i]) eq false then
return i;
end if;
end for;
return "all good";
end function;

CheckCommutator:=function(g,h); //Checks the commutator of two lifted generators of E(m)
return HasEvenEntries(MatOfEpsilonSub(g)+g*MatOfEpsilonSub(h)*Transpose(g)+g*h*MatOfEpsilonSub(g)*Transpose(h)*Transpose(g)+g*h*g*MatOfEpsilonSub(h)*Transpose(g)*Transpose(h)*Transpose(g));
end function;

CheckCommutators:=function(m); //checks all commutators of the lifted generators of E(m)
X:=UnimodRepGens(m);
for i:=1 to 2*m do
for j:=1 to 2*m do
if CheckCommutator(X[i],X[j]) eq false then
return i,j;
end if;
end for;
end for;
return "all good";
end function;

//Section 5: Quadratic forms

qForm:=function(q,v); // Apply the quadratic form (given as a matrix) to the vector v
return (Matrix(v)*q*Transpose(Matrix(v)))[1,1];
end function;

BilForm:=function(q,v,w); //Apply the bilinear form associated to q (given as a matrix) to the vectors v,w (i.e. q(v+w)-q(v)-q(w))
return (Matrix(v+w)*q*Transpose(Matrix(v+w))-Matrix(v)*q*Transpose(Matrix(v))-Matrix(w)*q*Transpose(Matrix(w)))[1,1];
end function;

MatOfBilForm:=function(q); //Returns the matrix of the bilinear form associated to q wrt the standard bases
n:=Nrows(q);
M:=IdentityMatrix(FiniteField(2),n);
B:=Basis(VectorSpace(FiniteField(2),n));
for i:=1 to n do
for j:=1 to n do
M[i,j]:= BilForm(q,B[i],B[j]);
end for;
end for;
return M;
end function;


StandardizeQForm:=function(q); //This puts the matrix of a quadratic form into its standard form modulo 2, it makes any balanced off-diagonal terms both zero
L:=LowerTriangularize(q);
return q+L+Transpose(L);
end function;


QuadStandardFormStart:=function(q); //Splits off the space into the radical and its complement, and returns bases of each.
return Basis(Kernel(MatOfBilForm(q))), Basis(Complement(VectorSpace(FiniteField(2),Nrows(q)),Kernel(MatOfBilForm(q))));
end function;

SplitDegeneratePart:=function(q); //Further splits the radical of a given quadratic form, and outputs two bases. The first consists of a basis where the quadratic form is 1 on those basis vectors, and the second consists of a space where the quadratic form is identically zero
bd,bn:=QuadStandardFormStart(q);
Bd:=Matrix(bd)*q*Transpose(Matrix(bd));
r:=Transpose(Matrix([Diagonal(Bd)]));
K:=Kernel(r);
return BasisMatrix(Complement(VectorSpaceWithBasis(bd),K)), BasisMatrix(K);
end function;


FindHyperBolicPair:=function(q,B); //Given a quadratic form q and a basis B, find a pair of vectors u,v so that q(u)=q(v)=0 and q(u+v)=1
V:=VectorSpaceWithBasis(B);
if Dimension(V) lt 2 then //If the space is zero or one-dimensional, this is impossible
return false;
end if;
if Dimension(V) ge 2 then //If the space has dimension two or larger
for x in V do //go through all pairs
for y in V do
if qForm(q,x) eq 0 and BilForm(q,x,y) eq 1 then //try to find a hyperbolic pair
return [x,y+qForm(q,y)*x]; //return the hyperbolic pair
break y; //end the for loop
break x; //end the for loop
end if;
end for;
end for;
else
return false; //If no pairs can be found (i.e., all nonzero vectors v have q(v)=1)
end if;
end function;

OrthogonalizeWrtuv:=function(q,u,v,B); //Finds a basis for the orthogonal complement in a vector space with basis B wrt the bilinear form associated to q of a hyperbolic pair u,v
R:=VectorSpaceWithBasis(B); //set up the ambient space
S:=Basis(Complement(R,sub<R | [u,v]>)); //get a basis of the complement of the hyperbolic pair u,v in the ambient space
b:=[]; //initialize basis to return
for i:=1 to #S do
b[i]:=S[i]-BilForm(q,S[i],u)*v-BilForm(q,S[i],v)*u; //Set the ith basis vector to be the orthogonal projection wrt the bilinear form associated to q of the hyperbolic pair u,v
end for;
return b; //returns the basis of the orthogonal complement
end function;



QuadStandardFormChar2:=function(q,Bd,Bn,Bn1); //Returns a basis where the quadratic form q is written in standard form as well as the defect type. Bd is a basis of the radical of B, Bn is a basis of its complement, Bn1 is tracking the new basis
if #Bn eq 0 then
return "Totally isotropic";
end if;
V:=VectorSpaceWithBasis(Bn);
if Dimension(V) eq 1 then //Base case when there is a one-dimensional defect
Bn1:=Append(Bn1,Bn[1]);
if qForm(q,Bn[1]) eq 0 then //If the 1-d defect is totally isotropic
return Bn1,3;
else 
return Bn1,4; //If the 1-d defect has q(v)=1
end if;
elif Dimension(V) eq 2 then //Base case when there is a two-dimensional defect
if Type(FindHyperBolicPair(q,Bn)) eq BoolElt then //If it happens that we can't find a hyperbolic pair in the two-dimensional defect
for v in V do
for w in V do
if BilForm(q,w,v) eq 1 then //In this case there is no v with q(v) = 0
Bn1:=Append(Bn1,v);
Bn1:=Append(Bn1,w);
return Bn1,2;
end if;
end for;
end for;
else //If it happens that we can find a hyperbolic pair in the two-dimensional defect, add the pair to our new basis
Bn1:=Append(Bn1,FindHyperBolicPair(q,Bn)[2]);
Bn1:=Append(Bn1,FindHyperBolicPair(q,Bn)[1]);
return Bn1,0; //return the new basis with the pair added
end if;
else //If the space has dimension 3 or more
u:=FindHyperBolicPair(q,Bn)[2]; //Find a hyperbolic pair
v:=FindHyperBolicPair(q,Bn)[1];
Bn:=OrthogonalizeWrtuv(q,v,u,Bn); //Find an orthogonal complement wrt B of the hyperbolic pair
Bn1:=Append(Bn1,u); //Add the hyperbolic pair to the new basis
Bn1:=Append(Bn1,v);
return $$(q,Bd,Bn,Bn1); //repeat with the orthogonal complement leftover, this is how MAGMA denotes recursion
end if;
return 0; //So MAGMA will accept the function (this should never actually happen)
end function;

QuadStandardFormChar2CompleteBasesTogether:=function(q); // Given a quadratic form as a matrix, returns a basis that puts the quadratic form into standard form, where the first vectors are a basis for the non-degenerate part, and the second are those for the degenerate part
b1,b2:=QuadStandardFormStart(q);
if #b2 eq 0 then // This is when there is no nondegenerate part
a,b:=SplitDegeneratePart(q);
return VerticalJoin(Matrix(a),Matrix(b));;
end if;
b3,b4:=SplitDegeneratePart(q);
a,b:=QuadStandardFormChar2(q,b1,b2,[]);
p:=Matrix(a); //This is the non-degenerate part with a nice basis
return VerticalJoin(VerticalJoin(p,Matrix(b3)),Matrix(b4)),b; //This adds on the two parts of the degenerate part
end function;

QuadStandardFormChar2CompleteBasesSeparate:=function(q); // Given a quadratic form as a matrix, returns a basis that puts the quadratic form into standard form, where the first vectors are a basis for the non-degenerate part, and the second are those for the degenerate part, this time the bases are separated into two matrices
b1,b2:=QuadStandardFormStart(q); //b1 is a basis for the degenerate part, b2 for the non-degenerate part
if #b2 eq 0 then
k,l:=SplitDegeneratePart(q);
return IdentityMatrix(FiniteField(2),0), Matrix(k),Matrix(l);
end if;
a,b:=QuadStandardFormChar2(q,b1,b2,[]);
k,l:=SplitDegeneratePart(q);
return Matrix(a),Matrix(k), Matrix(l); //the first part here is the non-degenerate part, and the second is the degenerate part where the quadratic form is 1 on the basis vectors, and the third is the degenerate part where the quadratic form is identically zero
end function;

QuadStandardFormChar2CompleteForm:=function(q); //Given a quadratic form as a matrix, returns the standard form of the quadratic form.
b1,b2:=QuadStandardFormStart(q);
b3,b4:=SplitDegeneratePart(q);
t:=VerticalJoin(Matrix(b3),Matrix(b4));
if #b2 eq 0 then
return StandardizeQForm(t*q*Transpose(t));
else
a,b:=QuadStandardFormChar2CompleteBasesTogether(q);
return StandardizeQForm(a*q*Transpose(a));
end if;
end function;




QSymp:=function(v); //Evaluates the standard quadratic form on v, i.e., Q(v)=sum v_iv_{m+i}
n:=Integers() ! (Ncols(v) div 2);
s:=0;
for i:=1 to n do
s:=(s+(Integers() ! v[1,2*i-1])*(Integers() ! v[1,2*i]));
end for;
return s;
end function;



g:=function(n,b1,b2); // Auxiliary function to deal with possible defects in the quadratic form
if n eq 0 then
return 0;
end if;
if n eq 1 then
return (b1+b2+1);
end if;
return false;
end function;

//Section 6: Functions for the defect representation

Xcd:=function(a,c,d);  //Returns a particular solution to a(H+I)pi_2 = c+d
B:=BasisForN(Integers() ! Log(2,Nrows(a)));
I:=IdentityMatrix(Integers(), Integers() ! Log(2,Nrows(a)));
return Solution(RightHalf(B*a*B^-1+I),c+d);
end function;


BigPi:=function(a); //This creates the mapping Big Pi_a
m:=Integers() ! Log(2,Nrows(a));
B:=BasisForN(m);
H:=B*a*B^-1;
return HorizontalJoin(RightHalf(H),proj2(IdentityMatrix(FiniteField(2),2^m)));
end function;

BPiInverse:=function(a); //This creates the matrix BPi^-1
m:=Integers() ! Log(2,Nrows(a));
K:=Kernel(BigPi(a));
N:=BasisForN(m);
V:=VectorSpaceWithBasis(N);
return BasisMatrix(Complement(V,K));
end function;

Kernef:=function(a); //This finds a basis of the kernel of Big Pi
return BasisMatrix(Kernel(BigPi(a)));
end function;

RhHalf:=function(h); //Returns the matrix RhHalf
m:= Integers()! Log(2, Nrows(h));
I:=IdentityMatrix(FiniteField(2),Nrows(h));
R:=TwoCocycleForN(m);
B:=BasisForN(m);
return (B*h*B^-1+I)*R*Transpose(B*h*B^-1);
end function;

RhHalfef:=function(h); //This gives (R_h)_1/2 for e,f
m:= Integers()! Log(2, Nrows(h));
I:=IdentityMatrix(FiniteField(2),Nrows(h));
R:=TwoCocycleForN(m);
B:=BasisForN(m);
return (B*h*B^-1)*R*Transpose(B*h*B^-1);
end function;

MhHalf:=function(h); //This calculates (Delta_h)_{1/2}+(B*h*B^-1+I)R_{1/2}(B*h*B^-1)^T
return DeltaHHalf(h)+RhHalf(h);
end function;

MhHalfef:=function(a); //This gives (M_h)_1/2 for e,f
return DeltaHHalf(a)+RhHalfef(a);
end function;

Rh:= function(h); //This gives the matrix Rh
return RhHalf(h)+Transpose(RhHalf(h));
end function;

Rhef:=function(a); //This gives Rh for e,f
return RhHalfef(a)+Transpose(RhHalfef(a));
end function;

Mh:=function(h); //This gives the matrix Mh
return MhHalf(h)+Transpose(MhHalf(h));
end function;

Mhef:=function(a); //This gives M_h for e,f
return MhHalfef(a)+Transpose(MhHalfef(a));
end function;

efCoeff1:=function(a); //This is the first coefficient of the quadratic form we are working with
return Kernef(a)*MhHalfef(a)*Transpose(Kernef(a));
end function;


Xefcd:=function(a,e,f,c,d); //Returns a particular solution to a(\pi_2,H\pi_2)=(c+e,d+f)
m:=Integers() ! Log(2,Nrows(a));
B:=BasisForN(m);
if not IsConsistent(BigPi(a),HorizontalJoin(Matrix(e+c),Matrix(f+d))) then //Return -1 if there is no solution
return -1;
end if;
x,y:=Solution(BigPi(a),HorizontalJoin(Matrix(e+c),Matrix(f+d)));
return x;
end function;

efCoeff2:=function(a,e,f,c,d); //Returns the second coefficient for our quadratic form
m:=Integers() ! Log(2,Nrows(a));
I:=IdentityMatrix(FiniteField(2),Nrows(a));
B:=BasisForN(m);
R:=TwoCocycleForN(m);
x:=Matrix(Xefcd(a,e,f,c,d));
return x*Mhef(a)*Transpose(Kernef(a))+Insertc(c)*Transpose(R)*Transpose(B*a*B^-1)*Transpose(Kernef(a))+Insertc(f)*Transpose(R)*Transpose(Kernef(a));
end function;

efCoeff3:=function(a,e,f,c,d); //Returns the third coefficient for out quadratic form
m:=Integers() ! Log(2,Nrows(a));
I:=IdentityMatrix(FiniteField(2),Nrows(a));
B:=BasisForN(m);
R:=TwoCocycleForN(m);
H:=B*a*B^-1;
x:=Matrix(Xefcd(a,e,f,c,d));
a:=x*MhHalfef(a)*Transpose(x);
b:=x*(H*R*Transpose(Insertc(c))+R*Transpose(Insertc(f)));
return a+b;
end function;

efQuad:=function(a,e,f,c,d); //Returns the entire quadratic form we are working with
m:=Integers() ! Log(2,Nrows(a));
B:=BasisForN(m);
if not IsConsistent(HorizontalJoin(proj2(IdentityMatrix(FiniteField(2),2^m)),RightHalf(B*a*B^-1)),HorizontalJoin(c+e,d+f)) then
return "no solution";
end if;
return efCoeff1(a), efCoeff2(a,e,f,c,d), efCoeff3(a,e,f,c,d);
end function;

efCoeff1New:=function(a); // Returns the first coefficient of the quadratic we are working with wrt a nice basis
return QuadStandardFormChar2CompleteForm(efCoeff1(a));
end function;

efCoeff2nNew:= function(a,e,f,c,d); //Returns the coordinates of the second coefficient wrt the basis where the quadratic form's bilinear form is non-degenerate
r,s,t:=QuadStandardFormChar2CompleteBasesSeparate(efCoeff1(a));
if r eq IdentityMatrix(FiniteField(2),0) then
return r;
end if;
m:=Integers() ! Log(2,Nrows(a));
I:=IdentityMatrix(FiniteField(2),Nrows(a));
B:=BasisForN(m);
x:=Xefcd(a,e,f,c,d);
return efCoeff2(a,e,f,c,d)*Transpose(r);
end function;

efCoeff2d2New:=function(a,e,f,c,d); //The coordinates of the second coefficient wrt the basis where the quadratic form is identically zero
r,s:=SplitDegeneratePart(efCoeff1(a));
m:=Integers() ! Log(2,Nrows(a));
I:=IdentityMatrix(FiniteField(2),Nrows(a));
B:=BasisForN(m);
x:=Xefcd(a,e,f,c,d);
return efCoeff2(a,e,f,c,d)*Transpose(Matrix(s));
end function;

efCoeff2d1New:=function(a,e,f,c,d); //The coordinates of the second coefficient wrt the basis where the quadratic form is 1 on all basis vectors
r,s:=SplitDegeneratePart(efCoeff1(a));
m:=Integers() ! Log(2,Nrows(a));
I:=IdentityMatrix(FiniteField(2),Nrows(a));
B:=BasisForN(m);
x:=Xefcd(a,e,f,c,d);
return efCoeff2(a,e,f,c,d)*Transpose(Matrix(r));
end function;


efCoeff3New:=function(a,e,f,c,d); // returns the third coefficient of the quadratic form we are working with wrt a nice basis
m:=Integers() ! Log(2,Nrows(a));
I:=IdentityMatrix(FiniteField(2),Nrows(a));
B:=BasisForN(m);
x:=Matrix(Xefcd(a,e,f,c,d));
return efCoeff3(a,e,f,c,d);
end function;

efNew:=function(a,e,f,c,d); // returns the quadratic term, the linear term, and constant term of the quadratic form we're working with
m:= Integers() ! Log(2,Nrows(a));
B:=BasisForN(m);
if not IsConsistent(HorizontalJoin(proj2(IdentityMatrix(FiniteField(2),2^m)),RightHalf(B*a*B^-1)),HorizontalJoin(c+e,d+f)) then
return "no solution";
end if;
A:=efCoeff1New(a);
Bn:=efCoeff2nNew(a,e,f,c,d);
Bd1:=efCoeff2d1New(a,e,f,c,d);
Bd2:=efCoeff2d2New(a,e,f,c,d);
C:=efCoeff3New(a,e,f,c,d);
return A,Bn,Bd1,Bd2,C;
end function;



VectorToBinary:=function(v); // This converts a vector to the number it represents in binary plus 1
s:=0;
for i:=0 to Degree(v)-1 do
s:=s+(Integers()! v[Degree(v)-i])*2^(i);
end for;
return s+1;
end function;

BinaryToVector:=function(n,bits); //This converts a number to the binary representation of itself minus 1
v:=Zero(VectorSpace(FiniteField(2),bits));
n:=n-1;
for i:=1 to bits do
v[i]:=n mod 2;
n:=n div 2;
end for;
return Vector(ReverseColumns(Matrix(v)));
end function;



CheckCond:=function(a,b); //This is used to check a cocycle condition
B:=BasisForN(Integers()!Log(2,Nrows(a)));
u:=B*a*B^-1;
v:=B*b*B^-1;
return DeltaHHalf(a*b)+u*DeltaHHalf(b)*Transpose(u)+DeltaHHalf(a);
end function;


InterTwineref:=function(h,c,d,e,f,sh); //Computes the (c,d) coordinate of the sh-modified T^{e,f} intertwiner by summing over the kernel manually, may take a very long time
m:=Integers() ! Log(2,Nrows(h));
B:=BasisForN(m);
if not IsConsistent(BigPi(h),HorizontalJoin(c+e,d+f)) then
return 0;
end if;
x:=Solution(BigPi(h),HorizontalJoin(c+e,d+f));
A:=Kernef(h);
V:=VectorSpace(FiniteField(2),Nrows(A));
R:=TwoCocycleForN(m);
Mhh:=MhHalfef(h);
H:=B*h*B^-1;
a:=A*Mhh*Transpose(A);
b:=x*(Mhh+Transpose(Mhh))*Transpose(A)+Insertc(c)*Transpose(R)*Transpose(H)*Transpose(A)+Insertc(f)*Transpose(R)*Transpose(A)+Matrix(sh)*Transpose(A);
g:=x*Mhh*Transpose(x)+x*H*R*Transpose(Insertc(c))+x*R*Transpose(Insertc(f))+x*Transpose(Matrix(sh));
s:=0;
for y in V do
r:=Matrix(y);
s:=s+(-1)^(Integers()!((r*a*Transpose(r))[1,1]+(b*Transpose(r))[1,1]+g[1,1]));
end for;
return s;
end function;

RealB:=function(h); // The B we need to find the product of intertwiners
m:=Integers() ! Log(2,Nrows(h));
K:=Kernel(BigPi(h));
N:=BasisForN(m);
V:=VectorSpaceWithBasis(N);
return BasisMatrix(Complement(V,K));
end function;

Finder:=function(h,s); // This sets up the system to find e,f,c,d so that the s-modified T^{e,f} has (c,d) nonzero, this may take a long time
m:=Integers() ! Log(2,Nrows(h));
B:=BasisForN(m);
D:=BPiInverse(h);
H:=B*h*B^-1;
Mh:=MhHalfef(h)+Transpose(MhHalfef(h));
R:=TwoCocycleForN(m);
A:=Kernef(h);
a,b:=SplitDegeneratePart(efCoeff1(h));
Sh:=VerticalJoin(b,a);
x1:=D*Transpose(Mh)*Transpose(A)*Transpose(Sh);
x2:=Transpose(R)*Transpose(H)*Transpose(A)*Transpose(Sh);
x3:=Transpose(R)*Transpose(A)*Transpose(Sh);
x4:=s*Transpose(A)*Transpose(Sh);
return x1,x2,x3,x4;
end function;

FinderNext:=function(h,s); //solves the system in the previous function, can take a very long time
x1,x2,x3,x4:=Finder(h,s);
a,b:=SplitDegeneratePart(efCoeff1(h));
if Nrows(a) eq 0 then
Sh:=b;
t:=ZeroMatrix(FiniteField(2),1,Nrows(b));
end if;
if Nrows(a) eq 1 then
Sh:=VerticalJoin(b,a);
t:=HorizontalJoin(ZeroMatrix(FiniteField(2),1,Nrows(b)),Matrix(FiniteField(2),[[1]]));
end if;
M:=VerticalJoin(x1,VerticalJoin(x2,x3));
q1,q2:=Solution(M,t-Matrix(x4));
z:=Submatrix(q1,1,1,1,Nrows(x1));
c:=Submatrix(q1,1,Nrows(x1)+1,1,Nrows(x2));
f:=Submatrix(q1,1,Nrows(x1)+Nrows(x2)+1,1,Nrows(x3));
return z,c,f;
end function;

FinalFinder:=function(h,s); // Returns the e,f,c,d for the s-modified T^{e,f} to have nonzero (c,d) entry, may take a very long time
z,c,f:=FinderNext(h,s);
x:=Vector(z*BPiInverse(h)*BigPi(h));
c:=Vector(c);
f:=Vector(f);
e:=LeftHalf(x+c+f);
d:=RightHalf(x+c+f);
return Vector(e), Vector(RightHalf(f)), Vector(RightHalf(c)), Vector(d);
end function;

HardCodeFinder:=function(h,s,mhh,A,B); // This sets up the system to find e,f,c,d so that T_h^{e,f} has a nonzero entry in (c,d), s is the 1-coboundary, mhh is (M_h)_{1/2}, and B is a symplectic basis of N
m:=Integers() ! Log(2,Nrows(h));
R:=TwoCocycleForN(m);
a,b:=SplitDegeneratePart(efCoeff1(h));
Sh:=VerticalJoin(b,a);
B1:=RealB(h);
x1:=B1*(mhh+Transpose(mhh))*Transpose(A)*Transpose(Sh);
x2:=Transpose(R)*Transpose(B*h*B^-1)*Transpose(A)*Transpose(Sh);
x3:=Transpose(R)*Transpose(A)*Transpose(Sh);
x4:=s*Transpose(A)*Transpose(Sh);
return x1,x2,x3,x4;
end function;


HardCodeFinderNext:=function(h,s,mhh,A,B); //Solves the system from the previous function
a,b:=SplitDegeneratePart(efCoeff1(h));
x1,x2,x3,x4:=HardCodeFinder(h,s,mhh,A,B);
if Nrows(a) eq 0 then
Sh:=b;
t:=ZeroMatrix(FiniteField(2),1,Nrows(b));
end if;
if Nrows(a) eq 1 then
Sh:=VerticalJoin(b,a);
t:=HorizontalJoin(ZeroMatrix(FiniteField(2),1,Nrows(b)),Matrix(FiniteField(2),[[1]]));
end if;
M:=VerticalJoin(x1,VerticalJoin(x2,x3));
q1,q2:=Solution(M,t-Matrix(x4));
z:=Submatrix(q1,1,1,1,Nrows(x1));
c:=Submatrix(q1,1,Nrows(x1)+1,1,Nrows(x2));
f:=Submatrix(q1,1,Nrows(x1)+Nrows(x2)+1,1,Nrows(x3));
return z,c,f;
end function;

HardCodeFinalFinder:=function(h,s,mhh,A,B); // Returns the e,f so that the (c,d) entry of the s-modified T^{e,f} has a (c,d) entry nonzero
z,c,f:=HardCodeFinderNext(h,s,mhh,A,B);
x:=Vector(z*RealB(h)*BigPi(h));
c:=Vector(c);
f:=Vector(f);
e:=LeftHalf(x+c+f);
d:=RightHalf(x+c+f);
return Vector(e),Vector(RightHalf(f)),Vector(RightHalf(c)),Vector(d);
end function;

ShortComputeInterTwineref:=function(h,e,f,c,d,s); //calculates the (c,d) entry of the s-modified T^{e,f}, may take a long time
m:=Integers() ! Log(2,Nrows(h));
B:=BasisForN(m);
x:=Xefcd(h,e,f,c,d);
if Type(x) eq RngIntElt then
return 0;
end if;
x:=Matrix(x);
A:=Kernef(h);
R:=TwoCocycleForN(m);
Mhh:=MhHalfef(h);
H:=B*h*B^-1;
if not IsConsistent(BigPi(h),HorizontalJoin(e+c,f+d)) then
return 0;
end if;
a,b:=SplitDegeneratePart(efCoeff1(h));
if Nrows(a) eq 0 then
Sh:=b;
t:=ZeroMatrix(FiniteField(2),1,Nrows(b));
end if;
if Nrows(a) eq 1 then
Sh:=VerticalJoin(a,b);
t:=HorizontalJoin(Matrix(FiniteField(2),[[1]]),ZeroMatrix(FiniteField(2),1,Nrows(b)));
end if;
return 2^(Nrows(A))*(-1)^(Integers() ! (x*Mhh*Transpose(x)+x*H*R*Transpose(Insertc(c))+x*R*Transpose(Insertc(f))+x*Transpose(Matrix(s)))[1,1]);
end function;

HardCodeShortComputeInterTwineref:=function(h,e,f,c,d,s,mhh,A,B,R); //Computes the (c,d) coordinate of the s-twisted T^{e,f}, mhh is (M_h)_{1/2}, A is the kernel matrix, B is a symplectic basis, and R is the 2-cocycle for N
m:=Integers() ! Log(2,Nrows(h));
B:=BasisForN(m);
z1,z2,z3:=HardCodeFinderNext(h,s,mhh,A,B);
x:=z1*RealB(h);
if Type(x) eq RngIntElt then
return 0;
end if;
x:=Matrix(x);
H:=B*h*B^-1;
if not IsConsistent(BigPi(h),HorizontalJoin(e+c,f+d)) then //If there is no solution, then the entry is zero
return 0;
end if;
a,b:=SplitDegeneratePart(efCoeff1(h));
if Nrows(a) eq 0 then
Sh:=b;
t:=ZeroMatrix(FiniteField(2),1,Nrows(b));
end if;
if Nrows(a) eq 1 then
Sh:=VerticalJoin(a,b);
t:=HorizontalJoin(Matrix(FiniteField(2),[[1]]),ZeroMatrix(FiniteField(2),1,Nrows(b)));
end if;
return 2^(Nrows(A))*(-1)^(Integers() ! (x*mhh*Transpose(x)+x*H*R*Transpose(Insertc(c))+x*R*Transpose(Insertc(f))+x*Transpose(Matrix(s)))[1,1]);
end function;


ProductFinder:=function(h1,e1,f1,c1,s1,h2,e2,f2,d2,s2); //sets up the system to find b so that T^{e1,f1}_{c,b}T^{e_2,f2}_{b,d} is nonzero, takes a very long-time
m:=Integers() ! Log(2,Nrows(h1));
B:=BasisForN(m);
K1:=BasisMatrix(Kernel(BigPi(h1)));
K2:=BasisMatrix(Kernel(BigPi(h2)));
D1:=BPiInverse(h1);
D2:=BPiInverse(h2);
R:=TwoCocycleForN(m);
M1:=Mhef(h1);
M2:=Mhef(h2);
S1:=QuadStandardFormChar2CompleteBasesTogether(efCoeff1(h1));
S2:=QuadStandardFormChar2CompleteBasesTogether(efCoeff1(h2));
S1:=Matrix(S1);
S2:=Matrix(S2);
b1:=D1*M1*Transpose(K1);
P:=D2*BigPi(h2);
Q:=LeftHalf(D2*BigPi(h2));
for i:=1 to Nrows(D2*BigPi(h2)) do
P[i]:=Vector(Insertc(Q[i]));
end for;
b2:=D2*M2*Transpose(K2)+P*Transpose(R)*Transpose(B*h2*B^-1)*Transpose(K2);
return VerticalJoin(b1*Transpose(S1),ZeroMatrix(FiniteField(2),Nrows(D2*BigPi(h2)),Ncols(S1))),VerticalJoin(ZeroMatrix(FiniteField(2),Nrows(D1*BigPi(h2)),Ncols(b2*Transpose(S2))),b2*Transpose(S2)), VerticalJoin(RightHalf(D1*BigPi(h1)),LeftHalf(D2*BigPi(h2))), VerticalJoin(LeftHalf(D1*BigPi(h1)),ZeroMatrix(FiniteField(2),Nrows(b2),Ncols(f1))), VerticalJoin(ZeroMatrix(FiniteField(2),Nrows(b1),Ncols(f1)),RightHalf(D2*BigPi(h2)));
end function;

HardCodeProductFinder:=function(h1,e1,f1,c1,s1,mhh1,A1,B1,h2,e2,f2,d2,s2,mhh2,A2,B2); //Sets up the system to find b so that T^{e1,f1}_{c,b}T^{e_2,f2}_{b,d} is nonzero
m:=Integers() ! Log(2,Nrows(h1));
D1:=RealB(h1);
D2:=RealB(h2);
R:=TwoCocycleForN(m);
S1:=QuadStandardFormChar2CompleteBasesTogether(efCoeff1(h1));
S2:=QuadStandardFormChar2CompleteBasesTogether(efCoeff1(h2));
S1:=Matrix(S1);
S2:=Matrix(S2);
b1:=D1*(mhh1+Transpose(mhh1))*Transpose(A1);
P:=D2*BigPi(h2);
Q:=LeftHalf(D2*BigPi(h2));
for i:=1 to Nrows(D2*BigPi(h2)) do
P[i]:=Vector(Insertc(Q[i]));
end for;
b2:=D2*(mhh2+Transpose(mhh2))*Transpose(A2)+P*Transpose(R)*Transpose(B2*h2*B2^-1)*Transpose(A2);
ZL:=ZeroMatrix(FiniteField(2),Nrows(D2),Ncols(S1));
ZR:=ZeroMatrix(FiniteField(2),Nrows(D1),Ncols(S2));
return VerticalJoin(b1*Transpose(S1),ZL), 
VerticalJoin(ZR,b2*Transpose(S2)), 
VerticalJoin(RightHalf(D1*BigPi(h1)),LeftHalf(D2*BigPi(h2))), 
VerticalJoin(LeftHalf(D1*BigPi(h1)),ZeroMatrix(FiniteField(2),Nrows(b2),Ncols(e1))), VerticalJoin(ZeroMatrix(FiniteField(2),Nrows(b1),Ncols(e1)),RightHalf(D2*BigPi(h2)));
end function;


ProductFinderNext:=function(h1,e1,f1,c1,s1,h2,e2,f2,d2,s2); //Solves the system in the previous function, can take a very long time
m:=Integers() ! Log(2,Nrows(h1));
B:=BasisForN(m);
K1:=BasisMatrix(Kernel(BigPi(h1)));
K2:=BasisMatrix(Kernel(BigPi(h2)));
D1:=BPiInverse(h1);
D2:=BPiInverse(h2);
R:=TwoCocycleForN(m);
s1:=Matrix(s1);
s2:=Matrix(s2);
T1,T2,T3,T4,T5:=ProductFinder(h1,e1,f1,c1,s1,h2,e2,f2,d2,s2);
T:=HorizontalJoin(HorizontalJoin(HorizontalJoin(HorizontalJoin(T1,T2),T3),T4),T5);
a1,b1:=SplitDegeneratePart(efCoeff1(h1));
if Nrows(a1) eq 0 then
Sh1:=b1;
t1:=ZeroMatrix(FiniteField(2),1,Nrows(b1));
end if;
if Nrows(a1) eq 1 then
Sh1:=VerticalJoin(a1,b1);
t1:=HorizontalJoin(Matrix(FiniteField(2),[[1]]),ZeroMatrix(FiniteField(2),1,Nrows(b1)));
end if;
a2,b2:=SplitDegeneratePart(efCoeff1(h2));
if Nrows(a2) eq 0 then
Sh2:=b2;
t2:=ZeroMatrix(FiniteField(2),1,Nrows(b2));
end if;
if Nrows(a2) eq 1 then
Sh2:=VerticalJoin(a2,b2);
t2:=HorizontalJoin(Matrix(FiniteField(2),[[1]]),ZeroMatrix(FiniteField(2),1,Nrows(b2)));
end if;
V1:=t1+Insertc(c1)*Transpose(R)*Transpose(B*h1*B^-1)*Transpose(K1)*Transpose(Sh1)+Insertc(f1)*Transpose(R)*Transpose(K1)*Transpose(Sh1)+s1*Transpose(K1)*Transpose(Sh1);
V2:=t2+Insertc(e2)*Transpose(R)*Transpose(B*h2*B^-1)*Transpose(K2)*Transpose(Sh2)+Insertc(f2)*Transpose(R)*Transpose(K2)*Transpose(Sh2)+s2*Transpose(K2)*Transpose(Sh2);
V1:=Vector(V1);
V2:=Vector(V2);
V3:=Vector(f1+e2);
V4:=Vector(c1+e1);
V5:=Vector(d2+f2);
V:=Vector(HorizontalJoin(HorizontalJoin(HorizontalJoin(HorizontalJoin(V1,V2),V3),V4),V5));
ss:=Solution(T,V);
H1:=BPiInverse(h1)*BigPi(h1);
m1:=[Submatrix(Matrix(ss+o1),1,1,1,Dimension(Image(BigPi(h1))))*H1: o1 in Kernel(T)];
m2:=[Vector(RightHalf(x))+f1 : x in m1];
return m2;
end function;

HardCodeProductFinderNext:=function(h1,e1,f1,c1,s1,mhh1,A1,B1,h2,e2,f2,d2,s2,mhh2,A2,B2); //Solves the previous system and lists a b such that the product is non-vanishing and the kernel of the system
m:=Integers() ! Log(2,Nrows(h1));
B:=BasisForN(m);
D1:=RealB(h1);
D2:=RealB(h2);
R:=TwoCocycleForN(m);
s1:=Matrix(s1);
s2:=Matrix(s2);
T1,T2,T3,T4,T5:=HardCodeProductFinder(h1,e1,f1,c1,s1,mhh1,A1,B1,h2,e2,f2,d2,s2,mhh2,A2,B2);
T:=HorizontalJoin(HorizontalJoin(HorizontalJoin(HorizontalJoin(T1,T2),T3),T4),T5);
a1,b1:=SplitDegeneratePart(efCoeff1(h1));
if Nrows(a1) eq 0 then
Sh1:=b1;
t1:=ZeroMatrix(FiniteField(2),1,Nrows(b1));
end if;
if Nrows(a1) eq 1 then
Sh1:=VerticalJoin(a1,b1);
t1:=HorizontalJoin(Matrix(FiniteField(2),[[1]]),ZeroMatrix(FiniteField(2),1,Nrows(b1)));
end if;
a2,b2:=SplitDegeneratePart(efCoeff1(h2));
if Nrows(a2) eq 0 then
Sh2:=b2;
t2:=ZeroMatrix(FiniteField(2),1,Nrows(b2));
end if;
if Nrows(a2) eq 1 then
Sh2:=VerticalJoin(a2,b2);
t2:=HorizontalJoin(Matrix(FiniteField(2),[[1]]),ZeroMatrix(FiniteField(2),1,Nrows(b2)));
end if;
V1:=t1+Insertc(c1)*Transpose(R)*Transpose(B1*h1*B1^-1)*Transpose(A1)*Transpose(Sh1)+Insertc(f1)*Transpose(R)*Transpose(A1)*Transpose(Sh1)+s1*Transpose(A1)*Transpose(Sh1);
V2:=t2+Insertc(e2)*Transpose(R)*Transpose(B2*h2*B2^-1)*Transpose(A2)*Transpose(Sh2)+Insertc(f2)*Transpose(R)*Transpose(A2)*Transpose(Sh2)+s2*Transpose(A2)*Transpose(Sh2);
V1:=Vector(V1);
V2:=Vector(V2);
V3:=Vector(f1+e2);
V4:=Vector(c1+e1);
V5:=Vector(d2+f2);
V:=Vector(HorizontalJoin(HorizontalJoin(HorizontalJoin(HorizontalJoin(V1,V2),V3),V4),V5));
ss:=Solution(T,V);
return ss, Kernel(T);
end function;


ProductFinderNextAlt:=function(h1,e1,f1,c1,s1,h2,e2,f2,d2,s2); //finds all b so that the product is non-vanishing, this can take a very long time
m:=Integers() ! Log(2,Nrows(h1));
B:=BasisForN(m);
K1:=BasisMatrix(Kernel(BigPi(h1)));
K2:=BasisMatrix(Kernel(BigPi(h2)));
D1:=BPiInverse(h1);
D2:=BPiInverse(h2);
R:=TwoCocycleForN(m);
s1:=Matrix(s1);
s2:=Matrix(s2);
T1,T2,T3,T4,T5:=ProductFinder(h1,e1,f1,c1,s1,h2,e2,f2,d2,s2);
T:=HorizontalJoin(HorizontalJoin(HorizontalJoin(HorizontalJoin(T1,T2),T3),T4),T5);
a1,b1:=SplitDegeneratePart(efCoeff1(h1));
if Nrows(a1) eq 0 then
Sh1:=b1;
t1:=ZeroMatrix(FiniteField(2),1,Nrows(b1));
end if;
if Nrows(a1) eq 1 then
Sh1:=VerticalJoin(a1,b1);
t1:=HorizontalJoin(Matrix(FiniteField(2),[[1]]),ZeroMatrix(FiniteField(2),1,Nrows(b1)));
end if;
a2,b2:=SplitDegeneratePart(efCoeff1(h2));
if Nrows(a2) eq 0 then
Sh2:=b2;
t2:=ZeroMatrix(FiniteField(2),1,Nrows(b2));
end if;
if Nrows(a2) eq 1 then
Sh2:=VerticalJoin(a2,b2);
t2:=HorizontalJoin(Matrix(FiniteField(2),[[1]]),ZeroMatrix(FiniteField(2),1,Nrows(b2)));
end if;
V1:=t1+Insertc(c1)*Transpose(R)*Transpose(B*h1*B^-1)*Transpose(K1)*Transpose(Sh1)+Insertc(f1)*Transpose(R)*Transpose(K1)*Transpose(Sh1)+s1*Transpose(K1)*Transpose(Sh1);
V2:=t2+Insertc(e2)*Transpose(R)*Transpose(B*h2*B^-1)*Transpose(K2)*Transpose(Sh2)+Insertc(f2)*Transpose(R)*Transpose(K2)*Transpose(Sh2)+s2*Transpose(K2)*Transpose(Sh2);
V1:=Vector(V1);
V2:=Vector(V2);
V3:=Vector(f1+e2);
V4:=Vector(c1+e1);
V5:=Vector(d2+f2);
V:=Vector(HorizontalJoin(HorizontalJoin(HorizontalJoin(HorizontalJoin(V1,V2),V3),V4),V5));
ss:=Solution(T,V);
P:=Kernel(T);
return ss,P;
end function;

HardCodeShortComputeInterTwinerefWithX:=function(h,H,e,f,c,d,s,mhh,A,B,R,x); //Computes the intertwiner, where h a generator of E(m), H is the generator wrt a symplectic basis of N, mhh is (M_h)_{1/2}, A is Kernef, B is a symplectic basis of N, R is the two-cocycle for N, and X is a solution to X Pi_h = (c+e,f+d)
m:=Integers() ! Log(2,Nrows(h));
x:=Matrix(x);
return 2^(Nrows(A))*(-1)^(Integers() ! (x*mhh*Transpose(x)+x*H*R*Transpose(Insertc(c))+x*R*Transpose(Insertc(f))+x*Transpose(Matrix(s)))[1,1]);
end function;

ShortComputeProductCoordinateefAlt:=function(a1,e1,f1,c1,s1,a2,e2,f2,d2,s2); //computes the product of the intertwiners, can take a very long time
ss,P:=ProductFinderNextAlt(a1,e1,f1,c1,s1,a2,e2,f2,d2,s2);
H1:=BPiInverse(a1)*BigPi(a1);
m1:=[Submatrix(Matrix(ss+p),1,1,1,Dimension(Image(BigPi(a1))))*H1: p in P];
m2:=SequenceToSet([Vector(RightHalf(x))+f1 : x in m1]);
s:=0;
for y in m2 do
m:=ShortComputeInterTwineref(a1,e1,f1,c1,y,s1);
n:=ShortComputeInterTwineref(a2,e2,f2,y,d2,s2);
s:=s+m*n;
end for;
return s;
end function;

HardCodeShortComputeProductCoordinateef:=function(a1,A1,e1,f1,c1,s1,mh1,k1,B1,a2,A2,e2,f2,d2,s2,mh2,k2,B2); //Computes (c,d) coordinate of the product of intertwiners
ss,P:=HardCodeProductFinderNext(a1,e1,f1,c1,s1,mh1,k1,B1,a2,e2,f2,d2,s2,mh2,k2,B2);
ma:=Integers() ! Log(2,Nrows(a1));
R:=TwoCocycleForN(ma);
D1:=RealB(a1);
D2:=RealB(a2);
p1:=D1*BigPi(a1);
s:=0;
for y in SequenceToSet([ss+p: p in P]) do
y1:=Vector(Submatrix(y,1,1,1,Nrows(D1)));
y2:=Vector(Submatrix(y,1,Nrows(D1)+1,1,Nrows(D2)));
bk:=f1+Vector(RightHalf(Matrix(y1)*p1));
m:=HardCodeShortComputeInterTwinerefWithX(a1,A1,e1,f1,c1,bk,s1,mh1,k1,B1,R,Vector(Matrix(y1)*D1));
n:=HardCodeShortComputeInterTwinerefWithX(a2,A2,e2,f2,bk,d2,s2,mh2,k2,B2,R,Vector(Matrix(y2)*D2));
s:=s+m*n;
end for;
return s;
end function;







ShortComputeProductCoordinateef:=function(a1,e1,f1,c1,s1,a2,e2,f2,d2,s2); //Computes the product coordinate, may take a very long time
L4:=ProductFinderNext(a1,e1,f1,c1,s1,a2,e2,f2,d2,s2);
l4:=[Vector(RightHalf(t))+f1: t in L4];
s:=0;
for x in l4 do
m:=ShortComputeInterTwineref(a1,e1,f1,c1,Vector(x),s1);
n:=ShortComputeInterTwineref(a2,e2,f2,Vector(x),d2,s2);
s:=s+m*n;
end for;
return s;
end function;

//Section 7: Code involving the defect representation for other conjugacy classes

SetupNTheta:=function(t); //Given t an element of E(m)'s unimodular representation, find the SNF of id-t and return a basis of L_t^perp \oplus L_t
n:=Nrows(t);
I:=IdentityMatrix(Integers(),n);
D,P,Q:=SmithForm(I-t);
Z,O,T:=ZOT(D); //Find the locations of the zeros, ones, and twos in the SNF
R1:=[];
R2:=[];
R3:=[];
for i:=1 to #T do
R1[i]:=(Q^-1)[T[i]]; //Basis vectors corresponding to two in SNF
end for;
for j:=1 to #O do
R2[j]:=(Q^-1)[O[j]]; //Basis vectors corresponding to one in SNF
end for;
for k:=1 to #Z do
R3[k]:=(Q^-1)[Z[k]]; //Basis vectors corresponding to zero in SNF
end for;
return R1,R2,R3;
end function;

BasisForNTheta:=function(t); //This returns a symplectic basis for Ntheta, where t is an element of order two in E(m)'s unimodular rep
m:=Integers() ! Log(2,Nrows(t));
R1,R2,R3:=SetupNTheta(t);
R1:=Matrix(R1);
W:=SymplecticSpace(Matrix(ChangeRing(R1*Griessgram(m)*Transpose(R1),FiniteField(2)))); //Sets up the symplectic space for N_{theta}
L:=IdentityMatrix(Integers(),Nrows(R1));
for i:=1 to Integers() ! Nrows(L) div 2 do
L[i]:=ChangeRing(WittDecomposition(W)[2].i,Integers());
L[i+Integers() ! (Nrows(L) div 2)]:=ChangeRing(WittDecomposition(W)[3].i,Integers());
end for;
return L*R1;
end function;

BasisForNS12:=function(t); //This returns a symplectic basis specifically for N_{Sig11Sig12} this is because Sig11Sig12 has order four
m:=Integers() ! Log(2,Nrows(t));
R1,R2,R3:=SetupNTheta(t);
R1:=Matrix(R1);
I:=IdentityMatrix(Integers(),2^m);
W:=SymplecticSpace(Matrix(ChangeRing(R1*(t+I)*Griessgram(m)*Transpose(R1),FiniteField(2))));
L:=IdentityMatrix(Integers(), Nrows(R1)); 
for i:=1 to Integers() ! Nrows(L) div 2 do
L[i]:=ChangeRing(WittDecomposition(W)[2].i,Integers());
L[i+Integers() ! (Nrows(L) div 2)]:=ChangeRing(WittDecomposition(W)[3].i,Integers());
end for;
return L*R1;
end function;

NiceBasisForLS12:=function(t); //This returns the symplectic basis along with the basis vectors corresponding to one in the SNF of (id-Sig11Sig12)
R1,R2,R3:=SetupNTheta(t);
return VerticalJoin(BasisForNS12(t),Matrix(R2));
end function;

NiceBasisForL:=function(t); //returns a basis of L so that the matrix of the bilinear form is non-degenerate when restricted to the first basis vectors
R1,R2,R3:=SetupNTheta(t);
return VerticalJoin(BasisForNTheta(t),VerticalJoin(Matrix(R2),Matrix(R3)));
end function;


TwoCocycleForNTheta:=function(t); //Returns the associated 2-cocycle for N_theta
m:=Integers() ! Log(2,Nrows(t));
M:=BasisForNTheta(t);
G:=M*Griessgram(m)*Transpose(M);
for i:=1 to Integers() ! (Nrows(G) div 2) do
G[Integers() ! (Nrows(G) div 2)+i,i]:=0;
end for;
return ChangeRing(G,FiniteField(2));
end function;

TwoCocycleForNS12:=function(t); //Returns the associated 2-cocycle for N_{Sig11Sig12}
m:=Integers() ! Log(2,Nrows(t));
I:=IdentityMatrix(Integers(),2^m);
M:=BasisForNS12(t);
G:=M*Matrix(Matrix(t)+Matrix(I))*Griessgram(m)*Transpose(M);
for i:=1 to Integers() ! (Nrows(G) div 2) do
G[Integers() ! (Nrows(G) div 2)+i,i]:=0;
end for;
return ChangeRing(G,FiniteField(2));
end function;

TwoCocycleForNThetaOfa:=function(t,a); //Returns the 2-cocycle modified by a, that is (va,wa)
m:=Integers()! Log(2,Nrows(a));
a:=ChangeRing(a,FiniteField(2));
B:=NiceBasisForL(t);
b:=BasisForNTheta(t);
A:=Submatrix(B*a*B^-1,1,1,Nrows(b),Nrows(b));
G:=TwoCocycleForNTheta(t);
return A*G*Transpose(A);
end function;

TwoCocycleForNOfS12:=function(t,a); // Returns the 2-cocycle modified by a, but specifically for Sig11Sig12
m:=Integers()! Log(2,Nrows(a));
a:=ChangeRing(a,FiniteField(2));
B:=NiceBasisForLS12(t);
b:=BasisForNS12(t);
A:=Submatrix(B*a*B^-1,1,1,Nrows(b),Nrows(b));
G:=TwoCocycleForNS12(t);
return A*G*Transpose(A);
end function;


DeltaHNTheta:=function(t,a); // Returns a 2-coboundary for the product of the two 2-cocycles
return Transpose(LowerTriangularize(TwoCocycleForNTheta(t)+TwoCocycleForNThetaOfa(t,a)));
end function;



